Optimal shrinkage covariance matrix estimation under random sampling from elliptical distributions

This paper considers the problem of estimating a high-dimensional (HD) covariance matrix when the sample size is smaller, or not much larger, than the dimensionality of the data, which could potentially be very large. We develop a regularized sample covariance matrix (RSCM) estimator which can be applied in commonly occurring sparse data problems. The proposed RSCM estimator is based on estimators of the unknown optimal (oracle) shrinkage parameters that yield the minimum mean squared error (MMSE) between the RSCM and the true covariance matrix when the data is sampled from an unspecified elliptically symmetric distribution. We propose two variants of the RSCM estimator which differ in the approach in which they estimate the underlying sphericity parameter involved in the theoretical optimal shrinkage parameter. The performance of the proposed RSCM estimators are evaluated with numerical simulation studies. In particular when the sample sizes are low, the proposed RSCM estimators often show a significant improvement over the conventional RSCM estimator by Ledoit and Wolf (2004). We further evaluate the performance of the proposed estimators in classification and portfolio optimization problems with real data wherein the proposed methods are able to outperform the benchmark methods.

==> AR1BETArho0p1v12.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  1.44960627e-03  9.05533007e-02  7.64199800e-02  5.97702403e-02  2.13015471e-01
  1.50000000e+01  2.23781468e-03  6.01110205e-02  7.43453527e-02  4.72392254e-02  1.43400208e-01
  2.00000000e+01  3.02433929e-03  4.60309273e-02  7.02329644e-02  3.86563362e-02  1.09159104e-01
  2.50000000e+01  3.80945113e-03  3.75868715e-02  6.52190004e-02  3.23677883e-02  8.79730011e-02
  3.00000000e+01  4.59324124e-03  3.24322559e-02  6.14757670e-02  2.84068429e-02  7.46513790e-02
  3.50000000e+01  5.37575004e-03  2.88909655e-02  5.77168928e-02  2.54535161e-02  6.49719895e-02
  4.00000000e+01  6.15699907e-03  2.72618962e-02  5.55526893e-02  2.42698111e-02  5.85133371e-02
  4.50000000e+01  6.93700154e-03  2.53572428e-02  5.22285497e-02  2.25423889e-02  5.28762453e-02
  5.00000000e+01  7.71576652e-03  2.43199542e-02  5.02914780e-02  2.16137462e-02  4.87685147e-02


==> AR1BETArho0p1v7.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  1.10809769e-03  8.67316128e-02  1.30037795e-01  7.29225595e-02  2.21667288e-01
  1.50000000e+01  1.69894317e-03  5.63999303e-02  1.30403436e-01  5.20559763e-02  1.49479669e-01
  2.00000000e+01  2.28857440e-03  4.21535153e-02  1.26422426e-01  4.02397913e-02  1.13184856e-01
  2.50000000e+01  2.87730855e-03  3.39428470e-02  1.19126783e-01  3.26587406e-02  9.11866395e-02
  3.00000000e+01  3.46524931e-03  2.90498305e-02  1.16003874e-01  2.81410949e-02  7.69507500e-02
  3.50000000e+01  4.05244111e-03  2.54237748e-02  1.12180772e-01  2.46972929e-02  6.63102468e-02
  4.00000000e+01  4.63890658e-03  2.39708932e-02  1.08362416e-01  2.33549917e-02  5.93886510e-02
  4.50000000e+01  5.22465873e-03  2.21516790e-02  1.02942335e-01  2.15192815e-02  5.34319197e-02
  5.00000000e+01  5.80970583e-03  2.13479482e-02  1.00439551e-01  2.07590962e-02  4.89902712e-02


==> AR1BETArho0p1vInf.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  1.77847501e-03  9.57047385e-02  9.50563590e-03  9.50563590e-03  2.01069219e-01
  1.50000000e+01  2.76378594e-03  6.53611572e-02  1.00168549e-02  1.00168549e-02  1.35185968e-01
  2.00000000e+01  3.74715366e-03  5.06588332e-02  1.10646538e-02  1.10639273e-02  1.02908713e-01
  2.50000000e+01  4.72858391e-03  4.19546555e-02  1.16304093e-02  1.16298440e-02  8.35910032e-02
  3.00000000e+01  5.70808240e-03  3.68496323e-02  1.22671350e-02  1.22551547e-02  7.15064808e-02
  3.50000000e+01  6.68565484e-03  3.30852132e-02  1.26823176e-02  1.26504958e-02  6.25848637e-02
  4.00000000e+01  7.66130689e-03  3.10471509e-02  1.33700175e-02  1.32927891e-02  5.67021102e-02
  4.50000000e+01  8.63504422e-03  2.93840536e-02  1.40790863e-02  1.39027432e-02  5.20719094e-02
  5.00000000e+01  9.60687245e-03  2.83839630e-02  1.45865679e-02  1.42928875e-02  4.87998980e-02


==> AR1BETArho0p4v12.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  2.64909352e-02  1.11702338e-01  9.80889554e-02  8.14799555e-02  2.33044875e-01
  1.50000000e+01  4.03442338e-02  9.51161302e-02  1.08278210e-01  8.20954250e-02  1.76457076e-01
  2.00000000e+01  5.38013402e-02  9.42507746e-02  1.16849734e-01  8.63995413e-02  1.55219845e-01
  2.50000000e+01  6.68833885e-02  9.83152574e-02  1.23731320e-01  9.26889633e-02  1.46606961e-01
  3.00000000e+01  7.96072445e-02  1.05009515e-01  1.31498921e-01  1.00562562e-01  1.45212411e-01
  3.50000000e+01  9.19880007e-02  1.12992789e-01  1.39321151e-01  1.09311383e-01  1.47289342e-01
  4.00000000e+01  1.04039631e-01  1.22172820e-01  1.47482577e-01  1.18884047e-01  1.51811787e-01
  4.50000000e+01  1.15775239e-01  1.31452805e-01  1.55722887e-01  1.28386739e-01  1.57956838e-01
  5.00000000e+01  1.27207183e-01  1.40492205e-01  1.64110297e-01  1.37801141e-01  1.64202992e-01


==> AR1BETArho0p4v7.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  2.03571633e-02  1.06806123e-01  1.48094448e-01  9.30376686e-02  2.38879103e-01
  1.50000000e+01  3.08934189e-02  8.93554950e-02  1.58335479e-01  8.46919419e-02  1.77842689e-01
  2.00000000e+01  4.11965190e-02  8.66375199e-02  1.63790483e-01  8.43921764e-02  1.52173740e-01
  2.50000000e+01  5.12794374e-02  8.95332253e-02  1.66656509e-01  8.80203376e-02  1.41029975e-01
  3.00000000e+01  6.11508486e-02  9.49063815e-02  1.72316856e-01  9.37387747e-02  1.36616495e-01
  3.50000000e+01  7.08180378e-02  1.00966599e-01  1.77304173e-01  1.00065377e-01  1.35336718e-01
  4.00000000e+01  8.02876167e-02  1.08764998e-01  1.82076097e-01  1.07956524e-01  1.37805041e-01
  4.50000000e+01  8.95657663e-02  1.16319168e-01  1.85903465e-01  1.15549148e-01  1.41395128e-01
  5.00000000e+01  9.86583404e-02  1.24153168e-01  1.91560077e-01  1.23415996e-01  1.45532127e-01


==> AR1BETArho0p4vInf.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  1.00000000e+01  3.23369624e-02  1.17810425e-01  2.98383388e-02  2.98383388e-02  2.24974353e-01
  1.50000000e+01  4.94142162e-02  1.03109009e-01  4.40954508e-02  4.40919462e-02  1.75099448e-01
  2.00000000e+01  6.58991663e-02  1.03425180e-01  6.08027775e-02  6.07890812e-02  1.58185857e-01
  2.50000000e+01  8.18221026e-02  1.09366640e-01  7.68128657e-02  7.67567978e-02  1.54126171e-01
  3.00000000e+01  9.72112841e-02  1.18180468e-01  9.27469895e-02  9.25560935e-02  1.56478860e-01
  3.50000000e+01  1.12093106e-01  1.27717244e-01  1.07891700e-01  1.07502249e-01  1.61286679e-01
  4.00000000e+01  1.26492253e-01  1.38723093e-01  1.22701300e-01  1.22015196e-01  1.69031943e-01
  4.50000000e+01  1.40431832e-01  1.49890009e-01  1.37406270e-01  1.36283349e-01  1.77739608e-01
  5.00000000e+01  1.53933499e-01  1.60953548e-01  1.51185508e-01  1.49656311e-01  1.86968144e-01


==> AR1MSErho0p1v12.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  1.95774610e-02  1.55130893e-01  2.27978796e-01  1.13986840e-01  5.55679711e-01
  1.50000000e+01  1.95620074e-02  6.86971408e-02  1.38035153e-01  6.14257762e-02  1.96485372e-01
  2.00000000e+01  1.95465869e-02  4.65092233e-02  9.61700716e-02  4.41233530e-02  1.02964847e-01
  2.50000000e+01  1.95311941e-02  3.76406759e-02  7.40835297e-02  3.65731818e-02  6.68732438e-02
  3.00000000e+01  1.95158272e-02  3.31328482e-02  5.95409181e-02  3.25483675e-02  5.04562097e-02
  3.50000000e+01  1.95004854e-02  3.01900973e-02  4.83671225e-02  2.98219249e-02  4.11909125e-02
  4.00000000e+01  1.94851684e-02  2.84403082e-02  4.27604345e-02  2.81833056e-02  3.59833872e-02
  4.50000000e+01  1.94698757e-02  2.71325844e-02  3.98391760e-02  2.69539015e-02  3.24642856e-02
  5.00000000e+01  1.94546074e-02  2.60527097e-02  3.48346479e-02  2.59019117e-02  2.99696576e-02


==> AR1MSErho0p1v7.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  1.95841565e-02  2.07567795e-01  1.07562942e+00  1.91373704e-01  8.53222451e-01
  1.50000000e+01  1.95725725e-02  9.39430225e-02  5.86100194e-01  9.17033987e-02  2.89198370e-01
  2.00000000e+01  1.95610122e-02  6.68260926e-02  4.68980068e-01  6.62728871e-02  1.55307062e-01
  2.50000000e+01  1.95494696e-02  5.31711795e-02  3.28625781e-01  5.29386429e-02  9.79442653e-02
  3.00000000e+01  1.95379425e-02  4.52224949e-02  2.46181773e-01  4.51086150e-02  7.12572816e-02
  3.50000000e+01  1.95264301e-02  4.08294829e-02  1.97096266e-01  4.07631076e-02  5.70694577e-02
  4.00000000e+01  1.95149319e-02  4.00946319e-02  2.25752016e-01  4.00470530e-02  5.17258859e-02
  4.50000000e+01  1.95034477e-02  3.67245244e-02  1.87052815e-01  3.66883864e-02  4.48194874e-02
  5.00000000e+01  1.94919774e-02  3.41597240e-02  1.37130698e-01  3.41309313e-02  3.99442251e-02


==> AR1MSErho0p1vInf.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  1.95710132e-02  1.22728452e-01  2.48112348e-02  2.48112348e-02  3.88844742e-01
  1.50000000e+01  1.95516953e-02  5.12697361e-02  2.29397678e-02  2.29397678e-02  1.35739063e-01
  2.00000000e+01  1.95324155e-02  3.40184425e-02  2.21546062e-02  2.21543565e-02  7.11817556e-02
  2.50000000e+01  1.95131737e-02  2.76017688e-02  2.15735672e-02  2.15734518e-02  4.70964746e-02
  3.00000000e+01  1.94939698e-02  2.47834318e-02  2.12424986e-02  2.12392900e-02  3.64102500e-02
  3.50000000e+01  1.94748036e-02  2.31130668e-02  2.09563938e-02  2.09514931e-02  3.05329025e-02
  4.00000000e+01  1.94556751e-02  2.22443683e-02  2.07673580e-02  2.07582456e-02  2.73620520e-02
  4.50000000e+01  1.94365841e-02  2.16438373e-02  2.06114206e-02  2.05934903e-02  2.52990420e-02
  5.00000000e+01  1.94175306e-02  2.12270552e-02  2.04868314e-02  2.04608219e-02  2.39702408e-02


==> AR1MSErho0p4v12.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  2.66231474e-01  3.64207199e-01  4.23069124e-01  3.37618338e-01  6.48111797e-01
  1.50000000e+01  2.62442928e-01  2.98501578e-01  3.51441481e-01  2.94500620e-01  3.86221579e-01
  2.00000000e+01  2.58762731e-01  2.78989567e-01  3.17574993e-01  2.78004745e-01  3.17092437e-01
  2.50000000e+01  2.55185103e-01  2.68792409e-01  2.95719007e-01  2.68502293e-01  2.88074206e-01
  3.00000000e+01  2.51705432e-01  2.61919507e-01  2.81678221e-01  2.61860883e-01  2.73082836e-01
  3.50000000e+01  2.48319591e-01  2.56306545e-01  2.69887792e-01  2.56346528e-01  2.63291090e-01
  4.00000000e+01  2.45023758e-01  2.51760984e-01  2.62281157e-01  2.51822174e-01  2.56436503e-01
  4.50000000e+01  2.41814350e-01  2.47477994e-01  2.56657408e-01  2.47578569e-01  2.50777256e-01
  5.00000000e+01  2.38687986e-01  2.43530762e-01  2.50040337e-01  2.43618014e-01  2.45922573e-01


==> AR1MSErho0p4v7.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  2.67908914e-01  4.09936000e-01  1.05114870e+00  3.99594546e-01  8.68840078e-01
  1.50000000e+01  2.65027500e-01  3.22334290e-01  6.84375372e-01  3.21104403e-01  4.56387980e-01
  2.00000000e+01  2.62209848e-01  2.98743985e-01  5.89124742e-01  2.98516231e-01  3.57649818e-01
  2.50000000e+01  2.59452411e-01  2.84776036e-01  4.83947014e-01  2.84738463e-01  3.13770861e-01
  3.00000000e+01  2.56752816e-01  2.75690355e-01  4.20457572e-01  2.75696316e-01  2.91810358e-01
  3.50000000e+01  2.54109070e-01  2.69563249e-01  3.82442943e-01  2.69596746e-01  2.79250677e-01
  4.00000000e+01  2.51519367e-01  2.66258976e-01  3.98620323e-01  2.66291301e-01  2.72914647e-01
  4.50000000e+01  2.48982014e-01  2.60800472e-01  3.71255607e-01  2.60837020e-01  2.65247850e-01
  5.00000000e+01  2.46495413e-01  2.56234605e-01  3.28869510e-01  2.56267420e-01  2.59162466e-01


==> AR1MSErho0p4vInf.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  1.00000000e+01  2.64632725e-01  3.33719559e-01  2.73066624e-01  2.73066624e-01  5.24153949e-01
  1.50000000e+01  2.59962504e-01  2.80631472e-01  2.66576464e-01  2.66574698e-01  3.39992771e-01
  2.00000000e+01  2.55454264e-01  2.64800838e-01  2.60724913e-01  2.60719445e-01  2.90472293e-01
  2.50000000e+01  2.51099722e-01  2.56458033e-01  2.55447771e-01  2.55433609e-01  2.69844899e-01
  3.00000000e+01  2.46891148e-01  2.50429983e-01  2.50375823e-01  2.50343581e-01  2.58320482e-01
  3.50000000e+01  2.42821325e-01  2.45372197e-01  2.45697306e-01  2.45654652e-01  2.50313320e-01
  4.00000000e+01  2.38883502e-01  2.40920901e-01  2.41346184e-01  2.41286002e-01  2.44311021e-01
  4.50000000e+01  2.35071361e-01  2.36714930e-01  2.37126320e-01  2.37053414e-01  2.39119851e-01
  5.00000000e+01  2.31378977e-01  2.32790298e-01  2.33207340e-01  2.33125431e-01  2.34570839e-01


==> SP500resultsBETA.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  7.00000000e+01  4.86995616e-01  4.44124833e-01  4.03185390e-01  7.09635034e-01
  9.00000000e+01  5.20219133e-01  4.92190732e-01  4.51749545e-01  7.48758488e-01
  1.10000000e+02  5.46680918e-01  5.26620348e-01  4.86556151e-01  7.79962407e-01
  1.30000000e+02  5.70142649e-01  5.60219996e-01  5.19852228e-01  8.05224727e-01
  1.50000000e+02  5.92128253e-01  5.92303775e-01  5.53290903e-01  8.25845624e-01
  1.70000000e+02  6.11011345e-01  6.17384961e-01  5.79923938e-01  8.41961093e-01
  1.90000000e+02  6.27352033e-01  6.38069431e-01  6.00400907e-01  8.54931733e-01
  2.10000000e+02  6.42796577e-01  6.57515065e-01  6.19895832e-01  8.65858724e-01
  2.30000000e+02  6.56141165e-01  6.74784632e-01  6.36382500e-01  8.75083062e-01
  2.50000000e+02  6.67774213e-01  6.90353944e-01  6.51090082e-01  8.83134217e-01
  2.70000000e+02  6.79243672e-01  7.06596165e-01  6.66366993e-01  8.90434551e-01
  2.90000000e+02  6.89680548e-01  7.21667531e-01  6.80002006e-01  8.97000399e-01


==> SP500resultsRISK.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE
  7.00000000e+01  8.50053546e-02  8.66539115e-02  8.68999007e-02  8.49315296e-02
  9.00000000e+01  8.32294132e-02  8.45826532e-02  8.45575613e-02  8.37383429e-02
  1.10000000e+02  8.22270213e-02  8.33494963e-02  8.29426562e-02  8.37146663e-02
  1.30000000e+02  8.02286644e-02  8.11871948e-02  8.10970773e-02  8.11687509e-02
  1.50000000e+02  7.97139987e-02  8.01137397e-02  8.00535395e-02  8.12893064e-02
  1.70000000e+02  7.95463052e-02  7.97100135e-02  7.97576103e-02  8.14476457e-02
  1.90000000e+02  7.69793280e-02  7.77398175e-02  7.71612169e-02  8.02031102e-02
  2.10000000e+02  7.76594274e-02  7.81415615e-02  7.77293532e-02  8.09771323e-02
  2.30000000e+02  7.57833413e-02  7.62940032e-02  7.59239734e-02  7.91340162e-02
  2.50000000e+02  7.70469939e-02  7.76148688e-02  7.72342342e-02  8.01465885e-02
  2.70000000e+02  7.87290030e-02  7.95170904e-02  7.88753231e-02  8.27654787e-02
  2.90000000e+02  8.07957510e-02  8.13735811e-02  8.08832602e-02  8.41417076e-02


==> SPECTRUM1BETAv10.dat <==
           mlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  2.40000000e+01  1.20495542e-01  1.96560588e-01  1.95818033e-01  1.68182916e-01  3.11361148e-01
  2.60000000e+01  1.05164445e-01  1.82385164e-01  1.81834568e-01  1.54091990e-01  2.98799866e-01
  2.80000000e+01  9.14178306e-02  1.69877985e-01  1.69394142e-01  1.41425942e-01  2.87663462e-01
  3.00000000e+01  7.90222664e-02  1.58347934e-01  1.58215153e-01  1.29967206e-01  2.77559008e-01
  3.20000000e+01  6.77879972e-02  1.47961212e-01  1.48120717e-01  1.19577562e-01  2.68371179e-01
  3.40000000e+01  5.75591934e-02  1.38775964e-01  1.39274485e-01  1.10576066e-01  2.60199720e-01
  3.60000000e+01  4.82066990e-02  1.30171961e-01  1.30858877e-01  1.02013796e-01  2.52474822e-01
  3.80000000e+01  3.96225616e-02  1.22166753e-01  1.23387544e-01  9.43056492e-02  2.45303984e-01
  4.00000000e+01  3.17158549e-02  1.14909676e-01  1.16647743e-01  8.73385520e-02  2.38876512e-01
  4.20000000e+01  2.44094506e-02  1.08030642e-01  1.10154223e-01  8.08014034e-02  2.32753096e-01
  4.40000000e+01  1.76374976e-02  1.01672923e-01  1.04370471e-01  7.48429822e-02  2.27057570e-01
  4.60000000e+01  1.13434343e-02  9.55008965e-02  9.87664634e-02  6.91004232e-02  2.21524282e-01
  4.80000000e+01  5.47840700e-03  8.99797775e-02  9.38690985e-02  6.40662906e-02  2.16647889e-01
  5.00000000e+01  0.00000000e+00  8.49646960e-02  8.93598710e-02  5.95602217e-02  2.12149870e-01


==> SPECTRUM1BETAvInf.dat <==
           mlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  2.40000000e+01  1.52338078e-01  2.09139326e-01  1.42226761e-01  1.41719347e-01  3.18789307e-01
  2.60000000e+01  1.33496868e-01  1.94280420e-01  1.24140171e-01  1.23770553e-01  3.04117262e-01
  2.80000000e+01  1.16471975e-01  1.80637512e-01  1.07816958e-01  1.07521868e-01  2.90460689e-01
  3.00000000e+01  1.01013004e-01  1.68332975e-01  9.32355055e-02  9.30423154e-02  2.78220057e-01
  3.20000000e+01  8.69135232e-02  1.57103924e-01  8.00767918e-02  7.99335522e-02  2.66898079e-01
  3.40000000e+01  7.40018322e-02  1.46890773e-01  6.87087120e-02  6.85994214e-02  2.56591516e-01
  3.60000000e+01  6.21339610e-02  1.37909875e-01  5.88818320e-02  5.87971261e-02  2.47378436e-01
  3.80000000e+01  5.11882914e-02  1.29623438e-01  5.02701002e-02  5.02121591e-02  2.39039059e-01
  4.00000000e+01  4.10613843e-02  1.21711053e-01  4.23189636e-02  4.22822602e-02  2.30950814e-01
  4.20000000e+01  3.16647075e-02  1.14527199e-01  3.55787739e-02  3.55451903e-02  2.23547660e-01
  4.40000000e+01  2.29220444e-02  1.07755926e-01  2.96081217e-02  2.95823964e-02  2.16514607e-01
  4.60000000e+01  1.47674256e-02  1.01622847e-01  2.46718023e-02  2.46509657e-02  2.10204951e-01
  4.80000000e+01  7.14346329e-03  9.56599351e-02  2.02935421e-02  2.02773327e-02  2.04061265e-01
  5.00000000e+01  0.00000000e+00  9.02570891e-02  1.68491325e-02  1.68340555e-02  1.98472737e-01


==> SPECTRUM1MSEv10.dat <==
           mlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  2.40000000e+01  4.48192652e-01  4.99661494e-01  5.63071928e-01  4.96768817e-01  5.84199721e-01
  2.60000000e+01  4.20934742e-01  4.75710114e-01  5.40548213e-01  4.71861978e-01  5.70517544e-01
  2.80000000e+01  3.91789826e-01  4.50116214e-01  5.19385018e-01  4.45170551e-01  5.56214461e-01
  3.00000000e+01  3.61036042e-01  4.22610687e-01  4.95182189e-01  4.16472285e-01  5.39955161e-01
  3.20000000e+01  3.28899454e-01  3.94050682e-01  4.70075288e-01  3.86761809e-01  5.22345251e-01
  3.40000000e+01  2.95565686e-01  3.64701844e-01  4.44350763e-01  3.56126806e-01  5.04580392e-01
  3.60000000e+01  2.61188575e-01  3.33855302e-01  4.17293464e-01  3.24025052e-01  4.84892043e-01
  3.80000000e+01  2.25896689e-01  3.02361856e-01  3.89398663e-01  2.91427293e-01  4.64669215e-01
  4.00000000e+01  1.89798313e-01  2.70108253e-01  3.61526917e-01  2.57995202e-01  4.44200394e-01
  4.20000000e+01  1.52985294e-01  2.36710174e-01  3.31519731e-01  2.23500758e-01  4.22362357e-01
  4.40000000e+01  1.15536043e-01  2.02502594e-01  3.01055042e-01  1.88203622e-01  3.99442928e-01
  4.60000000e+01  7.75179099e-02  1.67612840e-01  2.69402638e-01  1.52350740e-01  3.75465519e-01
  4.80000000e+01  3.89890621e-02  1.32465153e-01  2.37545322e-01  1.16166657e-01  3.51832112e-01
  5.00000000e+01  0.00000000e+00  9.66595104e-02  2.03608456e-01  7.93750332e-02  3.27152162e-01


==> SPECTRUM1MSEvInf.dat <==
           mlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  2.40000000e+01  4.31965797e-01  4.57944838e-01  4.52515225e-01  4.52205579e-01  5.12641974e-01
  2.60000000e+01  4.07607040e-01  4.35620843e-01  4.27762991e-01  4.27508712e-01  4.97066781e-01
  2.80000000e+01  3.80986225e-01  4.10826590e-01  4.00511246e-01  4.00291751e-01  4.78792978e-01
  3.00000000e+01  3.52415367e-01  3.84168997e-01  3.71069368e-01  3.70926519e-01  4.59004098e-01
  3.20000000e+01  3.22151659e-01  3.55959302e-01  3.39915928e-01  3.39809603e-01  4.37454906e-01
  3.40000000e+01  2.90408991e-01  3.26371525e-01  3.07044732e-01  3.06955402e-01  4.14607172e-01
  3.60000000e+01  2.57366693e-01  2.95909750e-01  2.72976152e-01  2.72900636e-01  3.91116174e-01
  3.80000000e+01  2.23176238e-01  2.64296725e-01  2.37619615e-01  2.37563561e-01  3.66792815e-01
  4.00000000e+01  1.87966448e-01  2.31620365e-01  2.01300382e-01  2.01259383e-01  3.40998458e-01
  4.20000000e+01  1.51847575e-01  1.98259950e-01  1.64231263e-01  1.64194197e-01  3.14586849e-01
  4.40000000e+01  1.14914525e-01  1.63872384e-01  1.26323043e-01  1.26296237e-01  2.86921186e-01
  4.60000000e+01  7.72494440e-02  1.29044746e-01  8.80207633e-02  8.79983563e-02  2.59200565e-01
  4.80000000e+01  3.89237855e-02  9.34328088e-02  4.92496951e-02  4.92305043e-02  2.30461650e-01
  5.00000000e+01  0.00000000e+00  5.74898430e-02  1.02194227e-02  1.02015092e-02  2.01621624e-01


==> SPECTRUM2BETAv10.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  6.00000000e+00  4.33199928e-02  1.78933710e-01  1.17846207e-01  1.07883376e-01  3.82195724e-01
  8.00000000e+00  5.90018308e-02  1.60511110e-01  1.41670931e-01  1.21282191e-01  3.11941819e-01
  1.00000000e+01  7.41518701e-02  1.55879344e-01  1.57738268e-01  1.31007369e-01  2.75505313e-01
  1.20000000e+01  8.88094992e-02  1.56771107e-01  1.69688431e-01  1.39401403e-01  2.54752306e-01
  1.40000000e+01  1.03003533e-01  1.61468320e-01  1.82888519e-01  1.48453258e-01  2.43726416e-01
  1.60000000e+01  1.16758101e-01  1.68664780e-01  1.94027888e-01  1.58551913e-01  2.39230208e-01
  1.80000000e+01  1.30094624e-01  1.77042610e-01  2.05030530e-01  1.68621488e-01  2.38044863e-01
  2.00000000e+01  1.43032638e-01  1.85671150e-01  2.14610104e-01  1.78251306e-01  2.39323581e-01
  2.20000000e+01  1.55590210e-01  1.94744875e-01  2.24936496e-01  1.88238553e-01  2.42416525e-01
  2.40000000e+01  1.67784180e-01  2.04041134e-01  2.34095928e-01  1.98299350e-01  2.46304320e-01
  2.60000000e+01  1.79630315e-01  2.13909993e-01  2.43100121e-01  2.08671894e-01  2.52366255e-01
  2.80000000e+01  1.91143430e-01  2.22965074e-01  2.52596089e-01  2.18207202e-01  2.57711133e-01
  3.00000000e+01  2.02337473e-01  2.32724732e-01  2.61669798e-01  2.28251977e-01  2.64070831e-01


==> SPECTRUM2BETAvInf.dat <==
           nlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  6.00000000e+00  5.49357637e-02  1.84401427e-01  4.70651651e-02  4.70651651e-02  3.68383656e-01
  8.00000000e+00  7.52563628e-02  1.68173482e-01  6.66239890e-02  6.66225644e-02  3.04579134e-01
  1.00000000e+01  9.47214964e-02  1.65388250e-01  8.69640251e-02  8.69477520e-02  2.74286812e-01
  1.20000000e+01  1.13384071e-01  1.68637599e-01  1.04962650e-01  1.04950408e-01  2.59304826e-01
  1.40000000e+01  1.31292720e-01  1.75997433e-01  1.23663569e-01  1.23626949e-01  2.53919951e-01
  1.60000000e+01  1.48492224e-01  1.84326242e-01  1.40634885e-01  1.40561895e-01  2.52309267e-01
  1.80000000e+01  1.65023885e-01  1.95313643e-01  1.58245482e-01  1.58120757e-01  2.55983206e-01
  2.00000000e+01  1.80925861e-01  2.06273638e-01  1.74706495e-01  1.74489427e-01  2.61089276e-01
  2.20000000e+01  1.96233456e-01  2.17474013e-01  1.90225417e-01  1.89945599e-01  2.67562684e-01
  2.40000000e+01  2.10979384e-01  2.29166125e-01  2.05571795e-01  2.05169620e-01  2.75405979e-01
  2.60000000e+01  2.25194001e-01  2.40952637e-01  2.20550929e-01  2.20019523e-01  2.83785002e-01
  2.80000000e+01  2.38905514e-01  2.51797147e-01  2.33802778e-01  2.33188503e-01  2.91846531e-01
  3.00000000e+01  2.52140168e-01  2.63107361e-01  2.47548498e-01  2.46760967e-01  3.00622557e-01


==> SPECTRUM2MSEv10.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  6.00000000e+00  5.19444549e-01  7.80652801e-01  8.04969841e-01  6.75361683e-01  1.54439386e+00
  8.00000000e+00  5.10929847e-01  6.34271413e-01  7.71779460e-01  6.05906685e-01  9.91240702e-01
  1.00000000e+01  5.02703893e-01  5.69265812e-01  6.72975096e-01  5.59413198e-01  7.46150591e-01
  1.20000000e+01  4.94745301e-01  5.37971624e-01  6.25067669e-01  5.34072423e-01  6.39482357e-01
  1.40000000e+01  4.87038426e-01  5.19076171e-01  5.99733315e-01  5.17420719e-01  5.82723195e-01
  1.60000000e+01  4.79570166e-01  5.04057807e-01  5.77030666e-01  5.03250982e-01  5.45478473e-01
  1.80000000e+01  4.72328890e-01  4.92031183e-01  5.53040201e-01  4.91762812e-01  5.20424502e-01
  2.00000000e+01  4.65303990e-01  4.80490071e-01  5.26247027e-01  4.80511799e-01  4.99963770e-01
  2.20000000e+01  4.58485657e-01  4.72387564e-01  5.18554966e-01  4.72464497e-01  4.86864992e-01
  2.40000000e+01  4.51864749e-01  4.63063160e-01  4.98579052e-01  4.63258139e-01  4.73470735e-01
  2.60000000e+01  4.45432702e-01  4.54572782e-01  4.83648155e-01  4.54835386e-01  4.62519356e-01
  2.80000000e+01  4.39181474e-01  4.47337829e-01  4.74508867e-01  4.47625151e-01  4.53417041e-01
  3.00000000e+01  4.33103492e-01  4.40662819e-01  4.67173673e-01  4.40939847e-01  4.45362683e-01


==> SPECTRUM2MSEvInf.dat <==
           nlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  6.00000000e+00  5.13137582e-01  6.92297461e-01  5.32512678e-01  5.32512678e-01  1.16623698e+00
  8.00000000e+00  5.02104191e-01  5.75234718e-01  5.17846818e-01  5.17843442e-01  7.83656263e-01
  1.00000000e+01  4.91535289e-01  5.29366198e-01  5.04479284e-01  5.04462119e-01  6.38554530e-01
  1.20000000e+01  4.81402148e-01  5.03467278e-01  4.92026132e-01  4.92017965e-01  5.66107146e-01
  1.40000000e+01  4.71678364e-01  4.86241758e-01  4.80418524e-01  4.80403646e-01  5.25727174e-01
  1.60000000e+01  4.62339622e-01  4.72367966e-01  4.69864514e-01  4.69831897e-01  4.97887172e-01
  1.80000000e+01  4.53363495e-01  4.61127841e-01  4.59925996e-01  4.59884712e-01  4.79026894e-01
  2.00000000e+01  4.44729265e-01  4.51021467e-01  4.50646102e-01  4.50593555e-01  4.63922222e-01
  2.20000000e+01  4.36417764e-01  4.41515302e-01  4.41554923e-01  4.41505556e-01  4.51032832e-01
  2.40000000e+01  4.28411229e-01  4.32725257e-01  4.32942100e-01  4.32876020e-01  4.40010737e-01
  2.60000000e+01  4.20693178e-01  4.24459980e-01  4.24821864e-01  4.24749067e-01  4.30171068e-01
  2.80000000e+01  4.13248295e-01  4.16538296e-01  4.17060987e-01  4.16982759e-01  4.20974302e-01
  3.00000000e+01  4.06062330e-01  4.08890349e-01  4.09413278e-01  4.09332418e-01  4.12413159e-01


==> TAILSBETAn10p100.dat <==
           vlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  8.00000000e+00  2.24350263e-02  1.08142665e-01  1.33592366e-01  9.11030122e-02  2.37217353e-01
  1.00000000e+01  2.49852831e-02  1.10521612e-01  1.12894491e-01  8.61935462e-02  2.34841122e-01
  1.20000000e+01  2.64909352e-02  1.11696624e-01  9.87235452e-02  8.11300570e-02  2.33027093e-01
  1.50000000e+01  2.78648070e-02  1.13130370e-01  8.53117618e-02  7.51373190e-02  2.31650661e-01
  2.00000000e+01  2.91234741e-02  1.14361033e-01  7.06388500e-02  6.63850113e-02  2.29791768e-01
  2.50000000e+01  2.98292562e-02  1.15094454e-01  6.22240862e-02  6.01588864e-02  2.28757142e-01
  5.00000000e+01  3.11417669e-02  1.16382896e-01  4.50211142e-02  4.48541040e-02  2.26580586e-01
  1.00000000e+02  3.17530235e-02  1.17235706e-01  3.71468295e-02  3.71309504e-02  2.25971033e-01
  5.00000000e+02  3.22222718e-02  1.17453018e-01  3.09932000e-02  3.09932000e-02  2.24887197e-01
  1.00000000e+03  3.22797455e-02  1.17348576e-01  3.00840310e-02  3.00840310e-02  2.24681951e-01


==> TAILSBETAn20p100.dat <==
           vlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  8.00000000e+00  4.54564125e-02  8.88373104e-02  1.49966492e-01  8.56781298e-02  1.53077543e-01
  1.00000000e+01  5.06988913e-02  9.19344897e-02  1.29626858e-01  8.65768430e-02  1.53902152e-01
  1.20000000e+01  5.38013402e-02  9.38784738e-02  1.15817960e-01  8.59747750e-02  1.54734538e-01
  1.50000000e+01  5.66370144e-02  9.61130596e-02  1.03807297e-01  8.48496398e-02  1.55479294e-01
  2.00000000e+01  5.92389050e-02  9.79807325e-02  9.25138979e-02  8.20184175e-02  1.56183060e-01
  2.50000000e+01  6.06995598e-02  9.89643983e-02  8.56223010e-02  7.92041917e-02  1.56256509e-01
  5.00000000e+01  6.34190825e-02  1.01530023e-01  7.34183543e-02  7.19018611e-02  1.57350468e-01
  1.00000000e+02  6.46870334e-02  1.02571895e-01  6.72475629e-02  6.69161586e-02  1.57815924e-01
  5.00000000e+02  6.56610275e-02  1.03466772e-01  6.22152872e-02  6.21829732e-02  1.58238773e-01
  1.00000000e+03  6.57803596e-02  1.03422110e-01  6.14010166e-02  6.13752207e-02  1.58181981e-01


==> TAILSBETAn20p200.dat <==
           vlist      BETAtheory    meanBETAell1    meanBETAell2    meanBETAell3     meanBETAlwe
  8.00000000e+00  2.35992194e-02  6.71361091e-02  1.31576824e-01  6.52126022e-02  1.33830980e-01
  1.00000000e+01  2.63765898e-02  6.96922942e-02  1.08682797e-01  6.58495658e-02  1.33130454e-01
  1.20000000e+01  2.80257522e-02  7.11390726e-02  9.46221646e-02  6.52265413e-02  1.32754055e-01
  1.50000000e+01  2.95367262e-02  7.28583637e-02  7.93002966e-02  6.31080865e-02  1.32322131e-01
  2.00000000e+01  3.09261821e-02  7.43029827e-02  6.67790264e-02  5.94690303e-02  1.31893008e-01
  2.50000000e+01  3.17074816e-02  7.52399381e-02  5.96158079e-02  5.57312688e-02  1.31609522e-01
  5.00000000e+01  3.31646117e-02  7.69661364e-02  4.50248746e-02  4.46775071e-02  1.31071874e-01
  1.00000000e+02  3.38450836e-02  7.78677861e-02  3.81244648e-02  3.81047950e-02  1.31010849e-01
  5.00000000e+02  3.43682733e-02  7.84394629e-02  3.24592646e-02  3.24592646e-02  1.30852008e-01
  1.00000000e+03  3.44324020e-02  7.81284807e-02  3.07670878e-02  3.07670878e-02  1.30411789e-01


==> TAILSMSEn10p100.dat <==
           vlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  8.00000000e+00  2.67340668e-01  3.91744814e-01  7.63060291e-01  3.78026064e-01  7.77910019e-01
  1.00000000e+01  2.66643234e-01  3.73340783e-01  5.21826480e-01  3.52446217e-01  6.89896061e-01
  1.20000000e+01  2.66231474e-01  3.65563863e-01  4.42663514e-01  3.38966092e-01  6.53757211e-01
  1.50000000e+01  2.65855753e-01  3.57967440e-01  3.73360053e-01  3.24705952e-01  6.19485530e-01
  2.00000000e+01  2.65511538e-01  3.49911561e-01  3.22661370e-01  3.08122807e-01  5.87137695e-01
  2.50000000e+01  2.65318523e-01  3.45907477e-01  3.05186048e-01  2.98957389e-01  5.71199914e-01
  5.00000000e+01  2.64959583e-01  3.39028757e-01  2.83331291e-01  2.82910824e-01  5.44578526e-01
  1.00000000e+02  2.64792419e-01  3.36193756e-01  2.77186433e-01  2.77155413e-01  5.33976125e-01
  5.00000000e+02  2.64664090e-01  3.33759784e-01  2.73651291e-01  2.73651291e-01  5.25201401e-01
  1.00000000e+03  2.64648373e-01  3.33110237e-01  2.73225644e-01  2.73225644e-01  5.23883474e-01


==> TAILSMSEn20p100.dat <==
           vlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  8.00000000e+00  2.61044869e-01  2.92272330e-01  4.88043700e-01  2.91909043e-01  3.43595101e-01
  1.00000000e+01  2.59611176e-01  2.83181565e-01  3.56669212e-01  2.82470456e-01  3.24987882e-01
  1.20000000e+01  2.58762731e-01  2.78796526e-01  3.18962124e-01  2.77757971e-01  3.16639482e-01
  1.50000000e+01  2.57987242e-01  2.75117825e-01  2.90924011e-01  2.73669072e-01  3.09260374e-01
  2.00000000e+01  2.57275687e-01  2.72157791e-01  2.77950713e-01  2.70052202e-01  3.03751570e-01
  2.50000000e+01  2.56876232e-01  2.70184737e-01  2.71865169e-01  2.67726779e-01  3.00007753e-01
  5.00000000e+01  2.56132508e-01  2.67361901e-01  2.64725073e-01  2.63962191e-01  2.94873903e-01
  1.00000000e+02  2.55785754e-01  2.66141428e-01  2.62526431e-01  2.62379659e-01  2.92736034e-01
  5.00000000e+02  2.55519390e-01  2.65165427e-01  2.61076528e-01  2.61063023e-01  2.91037760e-01
  1.00000000e+03  2.55486755e-01  2.64967504e-01  2.60827756e-01  2.60818125e-01  2.90734416e-01


==> TAILSMSEn20p200.dat <==
           vlist      NMSEtheory        NMSEell1        NMSEell2        NMSEell3         NMSElwe
  8.00000000e+00  2.68189030e-01  3.06345220e-01  6.12280974e-01  3.05650692e-01  4.12626869e-01
  1.00000000e+01  2.67426167e-01  2.99630172e-01  4.48080202e-01  2.98139552e-01  3.88003784e-01
  1.20000000e+01  2.66973190e-01  2.95197487e-01  3.67609835e-01  2.92735944e-01  3.73930505e-01
  1.50000000e+01  2.66558169e-01  2.91724989e-01  3.17622934e-01  2.87634174e-01  3.62020371e-01
  2.00000000e+01  2.66176526e-01  2.89191904e-01  2.93393675e-01  2.82976199e-01  3.53472893e-01
  2.50000000e+01  2.65961925e-01  2.87655072e-01  2.84584213e-01  2.79642023e-01  3.48535693e-01
  5.00000000e+01  2.65561694e-01  2.84826279e-01  2.73308936e-01  2.72975831e-01  3.39785995e-01
  1.00000000e+02  2.65374788e-01  2.83712912e-01  2.70400059e-01  2.70382548e-01  3.36435534e-01
  5.00000000e+02  2.65231083e-01  2.82743917e-01  2.68648286e-01  2.68648286e-01  3.33728642e-01
  1.00000000e+03  2.65213469e-01  2.82333544e-01  2.68479001e-01  2.68479001e-01  3.32758899e-01


==> minvarportfolioresultsBETA2010.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  5.00000000e+01  7.60614113e-01  8.30039012e-01  8.30039012e-01  8.62347066e-01
  7.00000000e+01  8.09266220e-01  8.71031243e-01  8.71031243e-01  8.95911198e-01
  9.00000000e+01  8.39900861e-01  8.95261347e-01  8.95261347e-01  9.15418628e-01
  1.10000000e+02  8.60339188e-01  9.11367855e-01  9.11367855e-01  9.28381625e-01
  1.30000000e+02  8.75253456e-01  9.22492000e-01  9.22492000e-01  9.37521555e-01
  1.50000000e+02  8.86869762e-01  9.30659734e-01  9.30659734e-01  9.44259276e-01
  1.70000000e+02  8.96367815e-01  9.37231222e-01  9.37231222e-01  9.49583716e-01
  1.90000000e+02  9.04741597e-01  9.42901654e-01  9.42901654e-01  9.54091305e-01


==> minvarportfolioresultsBETA2016.dat <==
               n        BETAEll1        BETAEll2        BETAEll3         BETALWE
  1.30000000e+02  7.63757563e-01  7.94908238e-01  7.94908238e-01  8.96680788e-01
  1.50000000e+02  7.83092924e-01  8.15021583e-01  8.15021583e-01  9.08688088e-01
  1.70000000e+02  7.99463246e-01  8.31564608e-01  8.31564608e-01  9.18373806e-01
  1.90000000e+02  8.14767176e-01  8.47034887e-01  8.47034887e-01  9.26681233e-01
  2.10000000e+02  8.27939666e-01  8.60284939e-01  8.60284939e-01  9.33524937e-01
  2.30000000e+02  8.39835307e-01  8.72277705e-01  8.72277705e-01  9.39272215e-01
  2.50000000e+02  8.50272824e-01  8.82987060e-01  8.82987060e-01  9.44403388e-01
  2.70000000e+02  8.58879726e-01  8.91913800e-01  8.91913800e-01  9.48676493e-01


==> minvarportfolioresultsRISK2010.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE         RiskROB
  5.00000000e+01  1.23842172e-01  1.25568232e-01  1.25568232e-01  1.26999793e-01  1.65860370e-01
  7.00000000e+01  1.20996169e-01  1.22900508e-01  1.22900508e-01  1.23887146e-01  1.22554700e-01
  9.00000000e+01  1.20447417e-01  1.21991557e-01  1.21991557e-01  1.22735075e-01  1.22282776e-01
  1.10000000e+02  1.21818309e-01  1.23686906e-01  1.23686906e-01  1.24556645e-01  1.22367124e-01
  1.30000000e+02  1.22266291e-01  1.23843888e-01  1.23843888e-01  1.24496350e-01  1.23602236e-01
  1.50000000e+02  1.23895887e-01  1.25090411e-01  1.25090411e-01  1.25539439e-01  1.25736278e-01
  1.70000000e+02  1.24409708e-01  1.25501472e-01  1.25501472e-01  1.25878791e-01  1.26271613e-01
  1.90000000e+02  1.25258360e-01  1.25998501e-01  1.25998501e-01  1.26265967e-01  1.26973819e-01


==> minvarportfolioresultsRISK2016.dat <==
               n        RiskEll1        RiskEll2        RiskEll3         RiskLWE         RiskROB
  1.30000000e+02  8.76253606e-02  8.86583588e-02  8.86583588e-02  9.00571536e-02  8.90644746e-02
  1.50000000e+02  8.46052216e-02  8.51886827e-02  8.51886827e-02  8.66062609e-02  8.73345760e-02
  1.70000000e+02  8.73624319e-02  8.81240702e-02  8.81240702e-02  8.97225564e-02  8.91724734e-02
  1.90000000e+02  8.67275940e-02  8.85119095e-02  8.85119095e-02  9.04932805e-02  8.62512524e-02
  2.10000000e+02  8.08240876e-02  8.15843247e-02  8.15843247e-02  8.34435501e-02  8.13895580e-02
  2.30000000e+02  7.48660320e-02  7.59768429e-02  7.59768429e-02  7.85913915e-02  7.70215183e-02
  2.50000000e+02  7.64402249e-02  7.79925650e-02  7.79925650e-02  8.09127629e-02  7.80186137e-02
  2.70000000e+02  7.69547215e-02  7.84312665e-02  7.84312665e-02  8.10874394e-02  7.80813514e-02


==> theoreticalMSEvsBETAv12.dat <==
            beta       NMSE_rscm       Nvar_rscm   Nbias_sq_rscm
  0.00000000e+00  2.73476112e-01  0.00000000e+00  2.73476112e-01
  5.00000000e-03  2.70868428e-01  1.20239909e-04  2.70748188e-01
  1.00000000e-02  2.68514897e-01  4.80959638e-04  2.68033937e-01
  1.50000000e-02  2.66415520e-01  1.08215918e-03  2.65333361e-01
  2.00000000e-02  2.64570297e-01  1.92383855e-03  2.62646458e-01
  2.50000000e-02  2.62979227e-01  3.00599773e-03  2.59973229e-01
  3.00000000e-02  2.61642311e-01  4.32863674e-03  2.57313674e-01
  3.50000000e-02  2.60559548e-01  5.89175556e-03  2.54667792e-01
  4.00000000e-02  2.59730939e-01  7.69535420e-03  2.52035585e-01
  4.50000000e-02  2.59156484e-01  9.73943266e-03  2.49417051e-01
  5.00000000e-02  2.58836182e-01  1.20239909e-02  2.46812191e-01
  5.50000000e-02  2.58770034e-01  1.45490290e-02  2.44221005e-01
  6.00000000e-02  2.58958040e-01  1.73145470e-02  2.41643493e-01
  6.50000000e-02  2.59400199e-01  2.03205447e-02  2.39079654e-01
  7.00000000e-02  2.60096512e-01  2.35670222e-02  2.36529489e-01
  7.50000000e-02  2.61046978e-01  2.70539796e-02  2.33992998e-01
  8.00000000e-02  2.62251598e-01  3.07814168e-02  2.31470181e-01
  8.50000000e-02  2.63710372e-01  3.47493338e-02  2.28961038e-01
  9.00000000e-02  2.65423299e-01  3.89577306e-02  2.26465568e-01
  9.50000000e-02  2.67390380e-01  4.34066073e-02  2.23983773e-01
  1.00000000e-01  2.69611614e-01  4.80959638e-02  2.21515651e-01
  1.05000000e-01  2.72087003e-01  5.30258000e-02  2.19061203e-01
  1.10000000e-01  2.74816544e-01  5.81961161e-02  2.16620428e-01
  1.15000000e-01  2.77800240e-01  6.36069121e-02  2.14193328e-01
  1.20000000e-01  2.81038089e-01  6.92581878e-02  2.11779901e-01
  1.25000000e-01  2.84530092e-01  7.51499434e-02  2.09380148e-01
  1.30000000e-01  2.88276248e-01  8.12821787e-02  2.06994069e-01
  1.35000000e-01  2.92276558e-01  8.76548939e-02  2.04621664e-01
  1.40000000e-01  2.96531021e-01  9.42680890e-02  2.02262932e-01
  1.45000000e-01  3.01039639e-01  1.01121764e-01  1.99917875e-01
  1.50000000e-01  3.05802409e-01  1.08215918e-01  1.97586491e-01
  1.55000000e-01  3.10819334e-01  1.15550553e-01  1.95268781e-01
  1.60000000e-01  3.16090412e-01  1.23125667e-01  1.92964745e-01
  1.65000000e-01  3.21615644e-01  1.30941261e-01  1.90674382e-01
  1.70000000e-01  3.27395029e-01  1.38997335e-01  1.88397694e-01
  1.75000000e-01  3.33428568e-01  1.47293889e-01  1.86134679e-01
  1.80000000e-01  3.39716260e-01  1.55830923e-01  1.83885338e-01


==> theoreticalMSEvsBETAv12meanBETAs.dat <==
          be_ora            ell1            ell2            ell3             lwe
  5.38013402e-02  9.40067995e-02  1.16198363e-01  8.61891713e-02  1.54600749e-01


==> theoreticalMSEvsBETAvInf.dat <==
            beta       NMSE_rscm       Nvar_rscm   Nbias_sq_rscm
  0.00000000e+00  2.73476112e-01  0.00000000e+00  2.73476112e-01
  5.00000000e-03  2.70845099e-01  9.69110379e-05  2.70748188e-01
  1.00000000e-02  2.68421582e-01  3.87644152e-04  2.68033937e-01
  1.50000000e-02  2.66205560e-01  8.72199341e-04  2.65333361e-01
  2.00000000e-02  2.64197035e-01  1.55057661e-03  2.62646458e-01
  2.50000000e-02  2.62396005e-01  2.42277595e-03  2.59973229e-01
  3.00000000e-02  2.60802471e-01  3.48879736e-03  2.57313674e-01
  3.50000000e-02  2.59416433e-01  4.74864086e-03  2.54667792e-01
  4.00000000e-02  2.58237891e-01  6.20230643e-03  2.52035585e-01
  4.50000000e-02  2.57266845e-01  7.84979407e-03  2.49417051e-01
  5.00000000e-02  2.56503295e-01  9.69110379e-03  2.46812191e-01
  5.50000000e-02  2.55947241e-01  1.17262356e-02  2.44221005e-01
  6.00000000e-02  2.55598682e-01  1.39551895e-02  2.41643493e-01
  6.50000000e-02  2.55457619e-01  1.63779654e-02  2.39079654e-01
  7.00000000e-02  2.55524053e-01  1.89945634e-02  2.36529489e-01
  7.50000000e-02  2.55797982e-01  2.18049835e-02  2.33992998e-01
  8.00000000e-02  2.56279407e-01  2.48092257e-02  2.31470181e-01
  8.50000000e-02  2.56968328e-01  2.80072900e-02  2.28961038e-01
  9.00000000e-02  2.57864745e-01  3.13991763e-02  2.26465568e-01
  9.50000000e-02  2.58968657e-01  3.49848847e-02  2.23983773e-01
  1.00000000e-01  2.60280066e-01  3.87644152e-02  2.21515651e-01
  1.05000000e-01  2.61798970e-01  4.27377677e-02  2.19061203e-01
  1.10000000e-01  2.63525371e-01  4.69049423e-02  2.16620428e-01
  1.15000000e-01  2.65459267e-01  5.12659390e-02  2.14193328e-01
  1.20000000e-01  2.67600659e-01  5.58207578e-02  2.11779901e-01
  1.25000000e-01  2.69949547e-01  6.05693987e-02  2.09380148e-01
  1.30000000e-01  2.72505931e-01  6.55118616e-02  2.06994069e-01
  1.35000000e-01  2.75269811e-01  7.06481466e-02  2.04621664e-01
  1.40000000e-01  2.78241186e-01  7.59782537e-02  2.02262932e-01
  1.45000000e-01  2.81420058e-01  8.15021829e-02  1.99917875e-01
  1.50000000e-01  2.84806425e-01  8.72199341e-02  1.97586491e-01
  1.55000000e-01  2.88400288e-01  9.31315074e-02  1.95268781e-01
  1.60000000e-01  2.92201647e-01  9.92369028e-02  1.92964745e-01
  1.65000000e-01  2.96210502e-01  1.05536120e-01  1.90674382e-01
  1.70000000e-01  3.00426853e-01  1.12029160e-01  1.88397694e-01
  1.75000000e-01  3.04850700e-01  1.18716021e-01  1.86134679e-01
  1.80000000e-01  3.09482043e-01  1.25596705e-01  1.83885338e-01


==> theoreticalMSEvsBETAvInfmeanBETAs.dat <==
          be_ora            ell1            ell2            ell3             lwe
  6.58991663e-02  1.03161008e-01  6.04719296e-02  6.04552515e-02  1.57816732e-01

